On the Scalability of the GPUexplore Explicit-State Model Checker

The use of graphics processors (GPUs) is a promising approach to speed up model checking to such an extent that it becomes feasible to instantly verify software systems during development. GPUexplore is an explicit-state model checker that runs all its computations on the GPU. Over the years it has been extended with various techniques, and the possibilities to further improve its performance have been continuously investigated. In this paper, we discuss how the hash table of the tool works, which is at the heart of its functionality. We propose an alteration of the hash table that in isolated experiments seems promising, and analyse its effect when integrated in the tool. Furthermore, we investigate the current scalability of GPUexplore, by experimenting both with input models of varying sizes and running the tool on one of the latest GPUs of NVIDIA.

==> buckets.csv <==
bucket	waferstepper.1	odp.1	1394.1	asyn3	lamport8	des	szymanski5	lann6	lann7	asyn3.1
4	1.21	1.27	1.17	1.07	1.01	1.16	0.97	1.01	0.99	1.04
8	1.19	1.27	1.19	1.09	1.04	1.18	0.99	1.03	1.00	1.03
16	1.21	1.29	1.20	1.09	1.08	1.20	1.03	1.07	1.03	1.04
32	1.19	1.29	1.18	1.11	1.11	1.22	1.07	1.10	1.07	1.07

==> hashtable.csv <==
division	gpuexplore	gpuexplorebucketed
1	229.4	2578.9
2	200.8	1463.3
3	202.5	1001.7
4	193.7	762.6
5	168.7	630.7
6	164	520.8
7	180.4	444.3
8	178.3	394.2
9	177.4	354.4
10	175.5	326.3
11	174.8	296.5
12	178.7	267.7
13	172.7	261.9
14	169.5	236.9
15	175.6	218.4
16	172.4	211.1
17	172.8	200.8
18	173.5	187.5
19	172.2	184.1
20	170.7	173.1
21	171.1	163.6
22	172.3	157.5
23	168.3	148.1
24	167.9	150
25	170.8	140.9
26	169.3	138.7
27	171.2	134
28	167.1	126.4
29	172.2	124.4
30	169.9	120.3
31	170	111.1
32	170.6	111.7
33	168.9	113.2
34	146.6	108.4
35	146	107
36	169.3	103.5
37	166.3	103.9
38	165.7	104.5
39	161.8	100.8
40	168.3	97.4
41	167.4	99.1
42	165.7	97.9
43	164.5	94.3
44	168.1	88.6
45	161.3	90.9
46	170	89.6
47	166.6	82.7
48	162.1	85
49	168.3	84.4
50	166.8	85.5
51	165.7	82.1
52	163.6	83.4
53	166.6	74.6
54	164.4	73.9
55	165.3	70
56	164.7	78.5
57	167.9	72.4
58	165.7	72.6
59	164.7	51.6
60	169.1	50.3
61	167.4	49.6
62	167.6	65.5
63	165.2	68.3
64	163	67.9
65	170.1	66.2
66	167	65.8
67	167.7	62.9
68	168.1	60
69	164.8	63.3
70	167.9	68.3
71	164.8	58.3
72	143.7	60.6
73	143.2	56.4
74	157.7	57.6
75	161.1	58.2
76	159.7	62.6
77	162.2	59.3
78	163.1	62.7
79	160.8	60.3
80	158.2	56.5
81	158.2	58.4
82	158.1	56.1
83	160.1	58.7
84	158	59.4
85	164.7	52.8
86	161	54.3
87	162.8	55.7
88	158.9	55.2
89	163.5	57.9
90	162.4	53.2
91	162.6	54.1
92	161.1	49.6
93	160	51.7
94	163.9	51.9
95	164.2	53.5
96	161.4	51.4
97	165.4	50.4
98	160.9	51.3
99	159.8	31.1
100	158.2	31.2

